Principled Out-of-Distribution Generalization via Simplicity

Modern foundation models exhibit remarkable out-of-distribution (OOD) generalization, solving tasks far beyond the support of their training data. However, the theoretical principles underpinning this phenomenon remain elusive. This paper investigates this problem by examining the compositional generalization abilities of diffusion models in image generation. Our analysis reveals that while neural network architectures are expressive enough to represent a wide range of models -- including many with undesirable behavior on OOD inputs -- the true, generalizable model that aligns with human expectations typically corresponds to the simplest among those consistent with the training data. Motivated by this observation, we develop a theoretical framework for OOD generalization via simplicity, quantified using a predefined simplicity metric. We analyze two key regimes: (1) the constant-gap setting, where the true model is strictly simpler than all spurious alternatives by a fixed gap, and (2) the vanishing-gap setting, where the fixed gap is replaced by a smoothness condition ensuring that models close in simplicity to the true model yield similar predictions. For both regimes, we study the regularized maximum likelihood estimator and establish the first sharp sample complexity guarantees for learning the true, generalizable, simple model.

==> Figs/01/he_identity_adam/128/finalTrain.txt <==
Final training loss for trial 0: 3.582447263283939e-07
Final training loss for trial 1: 7.698949477941142e-08
Final training loss for trial 2: 1.114268872726143e-07
Final training loss for trial 3: 3.400760846261619e-07
Final training loss for trial 4: 2.1432299845969283e-07
Final training loss for trial 5: 1.758415866248697e-07
Final training loss for trial 6: 1.575831340971945e-07
Final training loss for trial 7: 1.5455520241403065e-07
Final training loss for trial 8: 4.220046392333643e-07
Final training loss for trial 9: 5.379060752375153e-07


==> Figs/01/interpolateNorms/run_0/finalTrain.txt <==
r = 0.0: 2.3859351446934137e-08
r = 0.0: 2.8727686388460176e-08
r = 0.0: 6.103810130347093e-08
r = 0.0: 2.808168910105126e-08
r = 0.0: 3.070088741960067e-08
r = 0.0: 4.991011388304807e-08
r = 0.0: 3.287667814179583e-08
r = 0.0: 3.885754321483351e-08
r = 0.0: 1.378487734119257e-07
r = 0.0: 6.798359005902707e-08


==> Figs/01/interpolateNorms/run_0/norms.txt <==
[6.4566803, 3.8420825, 1.3675654, 0.083911836]
[6.664359, 3.7468424, 1.2813295, 0.061309915]
[6.690483, 3.63393, 1.3040832, 0.076704785]
[6.6121364, 3.9011378, 1.2803415, 0.07622384]
[6.41206, 3.5836008, 1.3144796, 0.0814886]
[6.4947567, 3.700004, 1.3124539, 0.10421448]
[6.716402, 3.6347358, 1.2197751, 0.04250665]
[6.2121606, 3.7456136, 1.2580198, 0.10680692]
[6.90696, 3.8874028, 1.3136339, 0.09041]
[6.852361, 3.648227, 1.215709, 0.107224636]


==> Figs/01/interpolateNorms/run_1/finalTrain.txt <==
r = 0.1: 2.1565879596404818e-07
r = 0.1: 3.2472137994383435e-07
r = 0.1: 4.7627501942315575e-08
r = 0.1: 1.7854473526313086e-06
r = 0.1: 8.48009371371258e-06
r = 0.1: 1.863333512882751e-07
r = 0.1: 7.20475021864786e-08
r = 0.1: 8.024322844286352e-08
r = 0.1: 1.140742308994699e-06
r = 0.1: 4.3627573173158196e-08


==> Figs/01/interpolateNorms/run_1/norms.txt <==
[7.25207, 3.7991953, 2.1127648, 0.08035859]
[7.2652354, 3.8051941, 2.2550418, 0.06723111]
[7.0391784, 3.577465, 1.511066, 0.13394983]
[7.0580587, 3.9474998, 2.4509072, 0.0553841]
[6.9161725, 3.915908, 2.5771136, 0.0995915]
[6.9725018, 3.8467805, 2.2240133, 0.1086559]
[6.821148, 3.8722947, 3.0379949, 0.031946965]
[7.4974694, 3.9342444, 1.684891, 0.073059484]
[7.201723, 3.869211, 2.4718916, 0.095113836]
[6.756181, 3.783294, 1.593605, 0.06917554]


==> Figs/01/interpolateNorms/run_10/finalTrain.txt <==
r = 1.0: 1.473877075243633e-06
r = 1.0: 4.3622257602951975e-06
r = 1.0: 1.061408992037676e-05
r = 1.0: 2.103695669575245e-05
r = 1.0: 6.312637716681431e-07
r = 1.0: 1.7668003887852785e-05
r = 1.0: 1.2602162899254057e-05
r = 1.0: 7.44516686868987e-05
r = 1.0: 9.870980336147892e-05
r = 1.0: 3.999498464476606e-07


==> Figs/01/interpolateNorms/run_10/norms.txt <==
[9.292278, 3.9779348, 4.7054863, 0.10539331]
[8.8870125, 4.867659, 7.6526103, 0.15157431]
[8.580563, 5.1109786, 9.283071, 0.027794303]
[9.18307, 4.8395762, 8.601203, 0.13488841]
[8.736003, 4.5791955, 4.8295155, 0.074584104]
[10.0899935, 4.3390408, 7.213389, 0.12673292]
[9.603866, 4.513295, 7.2403545, 0.13139577]
[9.802264, 4.9611917, 10.522385, 0.19545887]
[8.805432, 5.159019, 10.544701, 0.077301495]
[8.790321, 4.6066036, 4.9448724, 0.08444138]


==> Figs/01/interpolateNorms/run_2/finalTrain.txt <==
r = 0.2: 1.3007178826082314e-08
r = 0.2: 4.466210715544808e-08
r = 0.2: 9.19175405605139e-06
r = 0.2: 4.10258397412885e-08
r = 0.2: 1.874564869045311e-07
r = 0.2: 2.1286731453074026e-06
r = 0.2: 1.8151032138900649e-06
r = 0.2: 8.68661185547483e-06
r = 0.2: 6.031839713419426e-07
r = 0.2: 6.633401751189792e-06


==> Figs/01/interpolateNorms/run_2/norms.txt <==
[7.259954, 3.7148278, 2.1278694, 0.07074378]
[7.0533648, 3.9807255, 2.3059626, 0.04585751]
[7.041596, 3.9871545, 3.7949793, 0.13492343]
[7.5374494, 3.6462078, 1.9317573, 0.059177257]
[7.727542, 3.8727891, 2.654525, 0.019266272]
[7.2365766, 4.4338145, 3.528048, 0.07409688]
[7.720681, 4.176333, 4.037371, 0.07860664]
[7.0779095, 3.9754095, 4.0110574, 0.063227646]
[6.9965873, 4.0357575, 3.4895537, 0.085074075]
[7.2195067, 3.8942518, 3.8348365, 0.07994606]


==> Figs/01/interpolateNorms/run_3/finalTrain.txt <==
r = 0.3: 3.5603863547554023e-06
r = 0.3: 3.4290104216389796e-07
r = 0.3: 1.9411663540073017e-07
r = 0.3: 1.0657830072448502e-07
r = 0.3: 1.868054739467035e-07
r = 0.3: 3.6571053233355344e-08
r = 0.3: 4.956559647796764e-07
r = 0.3: 7.75535214968061e-06
r = 0.3: 5.048521486575705e-08
r = 0.3: 3.8892296093503575e-06


==> Figs/01/interpolateNorms/run_3/norms.txt <==
[7.602381, 4.15906, 4.281099, 0.104098916]
[7.807457, 4.370698, 4.0736184, 0.095449544]
[7.707268, 4.014601, 2.6775532, 0.06974056]
[7.150709, 4.016537, 2.3744674, 0.10832602]
[7.413663, 4.1697035, 3.7327816, 0.12647462]
[7.356275, 3.9137456, 2.336542, 0.049044836]
[7.728451, 4.0654283, 3.824699, 0.096808076]
[7.6825433, 4.151833, 4.3627963, 0.109002195]
[7.315746, 3.841012, 2.785253, 0.14319853]
[7.988604, 4.1314077, 5.1056213, 0.09076256]


==> Figs/01/interpolateNorms/run_4/finalTrain.txt <==
r = 0.4: 2.3649926918421572e-07
r = 0.4: 5.989406304252043e-07
r = 0.4: 2.4429827622693017e-05
r = 0.4: 9.611508338431513e-07
r = 0.4: 6.683881825405738e-06
r = 0.4: 4.104955457608282e-05
r = 0.4: 4.748976627817163e-08
r = 0.4: 7.443792426897744e-08
r = 0.4: 1.291551643589628e-05
r = 0.4: 1.3628401900080331e-05


==> Figs/01/interpolateNorms/run_4/norms.txt <==
[7.276837, 4.207154, 2.8969865, 0.08607318]
[7.7278085, 4.335517, 4.763164, 0.15441927]
[7.7499523, 4.525026, 5.8031487, 0.13090797]
[7.7486787, 4.2995586, 5.3205037, 0.09458672]
[8.239829, 3.9610398, 4.9232855, 0.045602117]
[8.149537, 4.429377, 6.185597, 0.09112566]
[7.711426, 3.9678712, 3.2144938, 0.16091013]
[7.593698, 3.9609804, 2.8868685, 0.10688337]
[7.695792, 4.2469697, 4.757794, 0.049206864]
[8.286289, 4.616237, 6.2044425, 0.15213326]


==> Figs/01/interpolateNorms/run_5/finalTrain.txt <==
r = 0.5: 5.25458299957141e-05
r = 0.5: 6.6705631849929754e-06
r = 0.5: 1.8871752542638986e-05
r = 0.5: 2.4616119893445492e-05
r = 0.5: 1.6228327431073402e-07
r = 0.5: 2.546905604512111e-07
r = 0.5: 4.723888455008104e-08
r = 0.5: 2.0388612093873756e-06
r = 0.5: 9.783191061225287e-05
r = 0.5: 1.3255583391063347e-05


==> Figs/01/interpolateNorms/run_5/norms.txt <==
[7.859803, 4.566735, 7.427902, 0.048420276]
[7.968144, 4.389064, 6.103398, 0.07341362]
[7.814163, 4.490493, 7.055412, 0.06020053]
[8.671954, 4.3335695, 7.281341, 0.12042856]
[7.7209005, 4.122492, 3.5763195, 0.059660673]
[7.439023, 4.2858596, 3.3910146, 0.029527823]
[7.7811856, 4.154702, 2.9560442, 0.08032766]
[8.134607, 4.286599, 5.4865875, 0.074384294]
[8.63213, 4.150297, 6.7005277, 0.14846289]
[8.934689, 4.1733546, 5.9834876, 0.05277342]


==> Figs/01/interpolateNorms/run_6/finalTrain.txt <==
r = 0.6: 4.8177671552756305e-05
r = 0.6: 6.194075012899702e-05
r = 0.6: 0.0002466302812536014
r = 0.6: 6.045458576409146e-06
r = 0.6: 1.1641895574549771e-06
r = 0.6: 2.507535425268413e-06
r = 0.6: 2.765464098989209e-07
r = 0.6: 1.756286778231697e-07
r = 0.6: 1.1854861118162522e-07
r = 0.6: 2.4238490628444458e-05


==> Figs/01/interpolateNorms/run_6/norms.txt <==
[8.6317625, 4.01614, 6.077574, 0.11715905]
[8.862456, 4.378637, 6.490534, 0.061874077]
[8.268164, 4.6856036, 8.049757, 0.1014485]
[8.817381, 4.331112, 6.175888, 0.089715764]
[8.116614, 4.2301497, 3.8204708, 0.104336895]
[8.027634, 4.5945477, 5.248031, 0.10417945]
[8.3498125, 4.0657663, 3.3941875, 0.05531961]
[7.8965945, 4.057193, 3.7727442, 0.13293074]
[8.341925, 4.068324, 3.599683, 0.10243935]
[8.559795, 4.264115, 8.314578, 0.036384266]


==> Figs/01/interpolateNorms/run_7/finalTrain.txt <==
r = 0.7: 6.275689487925515e-05
r = 0.7: 1.208233132591171e-07
r = 0.7: 1.4461882074101595e-06
r = 0.7: 5.302801959520106e-05
r = 0.7: 2.281368779222248e-05
r = 0.7: 1.7972504338104045e-06
r = 0.7: 8.964773583792457e-08
r = 0.7: 0.0001318758104389417
r = 0.7: 0.00015611859323273945
r = 0.7: 3.8751394380856906e-05


==> Figs/01/interpolateNorms/run_7/norms.txt <==
[8.294119, 4.498734, 7.385445, 0.10873149]
[8.363892, 4.1052184, 3.9089527, 0.17091359]
[8.4808035, 3.9828737, 4.015083, 0.084290385]
[8.629677, 4.41611, 6.9743986, 0.14834078]
[8.9678335, 4.4032044, 6.4938755, 0.15269803]
[8.271311, 4.253919, 4.4324007, 0.09002617]
[7.805773, 4.2851586, 4.035938, 0.039517198]
[8.780545, 4.780128, 8.352556, 0.09167917]
[8.96904, 4.9983125, 8.478485, 0.06775603]
[9.014289, 4.540035, 9.022711, 0.08246862]


==> Figs/01/interpolateNorms/run_8/finalTrain.txt <==
r = 0.8: 0.00011437324753517584
r = 0.8: 0.00020342459044643744
r = 0.8: 1.7558483591528784e-06
r = 0.8: 1.8809095308824908e-05
r = 0.8: 7.886093312338614e-07
r = 0.8: 6.535836343703392e-05
r = 0.8: 1.4328066738146714e-06
r = 0.8: 6.765520704935366e-07
r = 0.8: 4.2528680056973046e-07
r = 0.8: 1.5296352882744812e-07


==> Figs/01/interpolateNorms/run_8/norms.txt <==
[9.007178, 4.4174767, 7.7918167, 0.073291406]
[8.530384, 4.635064, 7.6919065, 0.082706235]
[8.265622, 4.5641828, 6.2576337, 0.09886216]
[9.216431, 4.520729, 6.447807, 0.05403813]
[8.676743, 4.1029334, 4.6756516, 0.08392303]
[9.144457, 4.5911155, 7.8679013, 0.12987292]
[8.521377, 4.174833, 4.5796323, 0.09065902]
[8.459205, 4.3006425, 5.0847087, 0.08313103]
[8.387149, 4.205598, 4.5470047, 0.050427865]
[8.659337, 3.9971206, 4.2329607, 0.17353548]


==> Figs/01/interpolateNorms/run_9/finalTrain.txt <==
r = 0.9: 0.00023793439426559156
r = 0.9: 1.2610168563956644e-06
r = 0.9: 7.820887783184714e-05
r = 0.9: 1.1738113958667132e-05
r = 0.9: 5.003510799334825e-07
r = 0.9: 9.465350389551272e-05
r = 0.9: 2.797273948220079e-06
r = 0.9: 2.937194787071868e-06
r = 0.9: 8.133787611898567e-05
r = 0.9: 0.00018268589558699335


==> Figs/01/interpolateNorms/run_9/norms.txt <==
[9.075352, 4.361059, 8.002003, 0.17647412]
[8.806832, 4.187642, 4.642708, 0.104160696]
[8.77123, 4.779567, 9.116133, 0.04951996]
[9.267708, 4.2199154, 7.4957566, 0.1674366]
[8.694929, 4.0384903, 5.0664177, 0.1232389]
[9.440039, 4.5223866, 7.4002423, 0.1569407]
[8.720973, 4.150262, 5.019046, 0.074288785]
[8.681583, 4.3678455, 6.736649, 0.057197392]
[9.339688, 4.5936093, 9.865657, 0.12167914]
[8.941347, 4.6303325, 7.3360596, 0.12805614]


==> Figs/01/permuteNorms/run_0/finalTrain.txt <==
r = [[0, 1, 1], [0, 0, 1], [0, 1, 0], [0, 1, 0]]: 5.5258384950970396e-06
r = [[0, 1, 1], [0, 0, 1], [0, 1, 0], [0, 1, 0]]: 0.0001785966398009415
r = [[0, 1, 1], [0, 0, 1], [0, 1, 0], [0, 1, 0]]: 0.0006017053653652381
r = [[0, 1, 1], [0, 0, 1], [0, 1, 0], [0, 1, 0]]: 1.5638194327038946e-05
r = [[0, 1, 1], [0, 0, 1], [0, 1, 0], [0, 1, 0]]: 3.95860365642875e-06
r = [[0, 1, 1], [0, 0, 1], [0, 1, 0], [0, 1, 0]]: 1.2453746421670076e-05
r = [[0, 1, 1], [0, 0, 1], [0, 1, 0], [0, 1, 0]]: 0.00020550944983759628
r = [[0, 1, 1], [0, 0, 1], [0, 1, 0], [0, 1, 0]]: 6.440569547651519e-06
r = [[0, 1, 1], [0, 0, 1], [0, 1, 0], [0, 1, 0]]: 8.253685012147929e-06
r = [[0, 1, 1], [0, 0, 1], [0, 1, 0], [0, 1, 0]]: 0.00010482962872109576


==> Figs/01/permuteNorms/run_0/norms.txt <==
[9.081599, 4.205025, 5.4331284, 0.09657964]
[9.458469, 4.347639, 7.1310797, 0.1640848]
[9.946771, 4.7206273, 9.961356, 0.05043027]
[9.602584, 4.7583685, 6.658828, 0.161929]
[9.223513, 4.0704637, 4.5649457, 0.096945874]
[10.206436, 4.0533366, 6.5173044, 0.06739328]
[9.273979, 4.548583, 8.43161, 0.0863589]
[10.225702, 4.545741, 6.5815034, 0.10663392]
[9.954598, 4.2424417, 6.260151, 0.041284595]
[9.409195, 4.49917, 5.8635817, 0.07183079]


==> Figs/01/permuteNorms/run_1/finalTrain.txt <==
r = [[1, 0, 0], [1, 1, 0], [0, 1, 0], [1, 0, 1]]: 5.38822320095278e-07
r = [[1, 0, 0], [1, 1, 0], [0, 1, 0], [1, 0, 1]]: 5.263212642603321e-06
r = [[1, 0, 0], [1, 1, 0], [0, 1, 0], [1, 0, 1]]: 3.921448946389969e-06
r = [[1, 0, 0], [1, 1, 0], [0, 1, 0], [1, 0, 1]]: 8.265024851945263e-06
r = [[1, 0, 0], [1, 1, 0], [0, 1, 0], [1, 0, 1]]: 0.00019341858829388263
r = [[1, 0, 0], [1, 1, 0], [0, 1, 0], [1, 0, 1]]: 3.0524310789457687e-06
r = [[1, 0, 0], [1, 1, 0], [0, 1, 0], [1, 0, 1]]: 3.2277512218570337e-06
r = [[1, 0, 0], [1, 1, 0], [0, 1, 0], [1, 0, 1]]: 0.0002284900834378537
r = [[1, 0, 0], [1, 1, 0], [0, 1, 0], [1, 0, 1]]: 0.00016800915584878697
r = [[1, 0, 0], [1, 1, 0], [0, 1, 0], [1, 0, 1]]: 0.0001664942553491398


==> Figs/01/permuteNorms/run_1/norms.txt <==
[8.487248, 3.9991446, 4.4175687, 0.12811622]
[9.060451, 4.0668874, 5.05217, 0.036654476]
[9.464174, 4.184346, 5.407884, 0.0683636]
[9.063691, 4.0618114, 5.4284077, 0.12346967]
[9.962849, 4.5006943, 8.791567, 0.19931953]
[10.038427, 4.355579, 6.954202, 0.07086078]
[9.693876, 3.9550765, 4.8679795, 0.08305553]
[9.196411, 4.2623377, 7.1211357, 0.12499926]
[9.2697, 4.2272964, 6.4228935, 0.10938392]
[9.755113, 4.6241007, 7.7920485, 0.16226873]


==> Figs/01/permuteNorms/run_10/finalTrain.txt <==
r = [[1, 0, 1], [1, 1, 1], [1, 1, 0], [0, 1, 0]]: 7.731662714961982e-05
r = [[1, 0, 1], [1, 1, 1], [1, 1, 0], [0, 1, 0]]: 7.738017757219495e-06
r = [[1, 0, 1], [1, 1, 1], [1, 1, 0], [0, 1, 0]]: 2.4786866366152287e-05
r = [[1, 0, 1], [1, 1, 1], [1, 1, 0], [0, 1, 0]]: 0.00014152836956782266
r = [[1, 0, 1], [1, 1, 1], [1, 1, 0], [0, 1, 0]]: 3.602871285173543e-05
r = [[1, 0, 1], [1, 1, 1], [1, 1, 0], [0, 1, 0]]: 1.6492684185972654e-06
r = [[1, 0, 1], [1, 1, 1], [1, 1, 0], [0, 1, 0]]: 0.00023853178715528754
r = [[1, 0, 1], [1, 1, 1], [1, 1, 0], [0, 1, 0]]: 6.560944841891926e-06
r = [[1, 0, 1], [1, 1, 1], [1, 1, 0], [0, 1, 0]]: 9.475408192624204e-05
r = [[1, 0, 1], [1, 1, 1], [1, 1, 0], [0, 1, 0]]: 2.8844512209096657e-05


==> Figs/01/permuteNorms/run_10/norms.txt <==
[10.049283, 4.370448, 7.590285, 0.16798207]
[9.358248, 4.2639294, 5.559585, 0.09623161]
[10.877773, 4.818443, 8.1698885, 0.07631857]
[10.156182, 4.609233, 7.910093, 0.09875012]
[10.348678, 4.689441, 8.018496, 0.028275106]
[9.454477, 4.394848, 4.698629, 0.08044527]
[9.916196, 4.0418425, 7.4759436, 0.14124534]
[10.475106, 4.210233, 6.3091807, 0.14215432]
[9.348863, 4.4590297, 5.66414, 0.03422503]
[11.090416, 4.2101655, 7.493495, 0.096640095]


==> Figs/01/permuteNorms/run_11/finalTrain.txt <==
r = [[0, 0, 1], [0, 0, 0], [0, 0, 0], [1, 0, 0]]: 4.302933744578955e-05
r = [[0, 0, 1], [0, 0, 0], [0, 0, 0], [1, 0, 0]]: 2.3844984233229688e-05
r = [[0, 0, 1], [0, 0, 0], [0, 0, 0], [1, 0, 0]]: 5.230249468825475e-06
r = [[0, 0, 1], [0, 0, 0], [0, 0, 0], [1, 0, 0]]: 5.459323054830227e-06
r = [[0, 0, 1], [0, 0, 0], [0, 0, 0], [1, 0, 0]]: 0.00040689337713826845
r = [[0, 0, 1], [0, 0, 0], [0, 0, 0], [1, 0, 0]]: 0.00018399908809182567
r = [[0, 0, 1], [0, 0, 0], [0, 0, 0], [1, 0, 0]]: 7.349179590424424e-05
r = [[0, 0, 1], [0, 0, 0], [0, 0, 0], [1, 0, 0]]: 1.648490475807713e-06
r = [[0, 0, 1], [0, 0, 0], [0, 0, 0], [1, 0, 0]]: 2.2550834728463087e-06
r = [[0, 0, 1], [0, 0, 0], [0, 0, 0], [1, 0, 0]]: 7.903845601374218e-06


==> Figs/01/permuteNorms/run_11/norms.txt <==
[10.241168, 4.3954105, 7.2125406, 0.08857553]
[10.223237, 4.327635, 8.306173, 0.10605981]
[8.857343, 4.2663565, 5.713814, 0.0533829]
[9.136165, 4.1273603, 4.678968, 0.06814526]
[10.708396, 4.4592457, 8.911589, 0.076309025]
[9.696751, 4.468487, 7.263702, 0.1598788]
[10.112427, 4.36968, 6.952011, 0.054528132]
[8.664327, 4.0822845, 3.890256, 0.13681999]
[9.346739, 4.0924964, 5.8531137, 0.12911128]
[9.983162, 4.401821, 6.2371364, 0.113467366]


==> Figs/01/permuteNorms/run_12/finalTrain.txt <==
r = [[1, 0, 1], [1, 0, 0], [0, 0, 1], [0, 0, 1]]: 8.194355749375453e-06
r = [[1, 0, 1], [1, 0, 0], [0, 0, 1], [0, 0, 1]]: 0.00025591424127924256
r = [[1, 0, 1], [1, 0, 0], [0, 0, 1], [0, 0, 1]]: 2.501396686836545e-05
r = [[1, 0, 1], [1, 0, 0], [0, 0, 1], [0, 0, 1]]: 6.018832391418982e-05
r = [[1, 0, 1], [1, 0, 0], [0, 0, 1], [0, 0, 1]]: 8.09981915413768e-05
r = [[1, 0, 1], [1, 0, 0], [0, 0, 1], [0, 0, 1]]: 3.407271671156715e-06
r = [[1, 0, 1], [1, 0, 0], [0, 0, 1], [0, 0, 1]]: 9.820695335552696e-05
r = [[1, 0, 1], [1, 0, 0], [0, 0, 1], [0, 0, 1]]: 0.0002953060622011045
r = [[1, 0, 1], [1, 0, 0], [0, 0, 1], [0, 0, 1]]: 8.879227380020893e-07
r = [[1, 0, 1], [1, 0, 0], [0, 0, 1], [0, 0, 1]]: 1.7770457166729362e-06


==> Figs/01/permuteNorms/run_12/norms.txt <==
[10.39583, 4.3898983, 6.5386105, 0.102492206]
[10.758761, 4.6665354, 8.886773, 0.17849775]
[10.559509, 4.499162, 6.55975, 0.08724089]
[10.10213, 4.273792, 6.1360855, 0.10253893]
[9.805518, 4.630031, 8.778517, 0.07729342]
[9.64861, 4.196476, 5.549996, 0.057076193]
[9.203702, 4.3036084, 5.8516765, 0.11667802]
[10.50396, 4.6058545, 7.262627, 0.09071252]
[8.994031, 3.966275, 5.214661, 0.07381118]
[9.594313, 3.9466715, 4.9971013, 0.08391235]


==> Figs/01/permuteNorms/run_13/finalTrain.txt <==
r = [[1, 1, 0], [1, 0, 0], [0, 0, 0], [1, 0, 1]]: 9.681971765270905e-06
r = [[1, 1, 0], [1, 0, 0], [0, 0, 0], [1, 0, 1]]: 7.010970364262903e-07
r = [[1, 1, 0], [1, 0, 0], [0, 0, 0], [1, 0, 1]]: 0.0007075515038325518
r = [[1, 1, 0], [1, 0, 0], [0, 0, 0], [1, 0, 1]]: 3.338445529672234e-06
r = [[1, 1, 0], [1, 0, 0], [0, 0, 0], [1, 0, 1]]: 4.945166275709718e-06
r = [[1, 1, 0], [1, 0, 0], [0, 0, 0], [1, 0, 1]]: 2.147045279343729e-06
r = [[1, 1, 0], [1, 0, 0], [0, 0, 0], [1, 0, 1]]: 1.649529264925929e-06
r = [[1, 1, 0], [1, 0, 0], [0, 0, 0], [1, 0, 1]]: 0.00042456523000769915
r = [[1, 1, 0], [1, 0, 0], [0, 0, 0], [1, 0, 1]]: 2.6933109243795376e-06
r = [[1, 1, 0], [1, 0, 0], [0, 0, 0], [1, 0, 1]]: 1.1734253259224455e-06


==> Figs/01/permuteNorms/run_13/norms.txt <==
[10.031759, 4.1085305, 6.3615594, 0.1317766]
[8.771777, 3.8361855, 4.5836725, 0.105084166]
[9.828598, 4.427147, 7.827257, 0.06520687]
[10.245986, 4.435574, 6.3624206, 0.035453748]
[9.7334, 4.0669737, 5.6291122, 0.0726032]
[9.475316, 4.4516664, 5.951829, 0.13838553]
[8.923366, 3.7825487, 4.645135, 0.12445451]
[9.1037, 4.647071, 8.366423, 0.12570623]
[8.853902, 3.800896, 4.5616417, 0.14381142]
[9.148489, 4.064891, 4.34167, 0.08815852]


==> Figs/01/permuteNorms/run_14/finalTrain.txt <==
r = [[0, 0, 0], [0, 0, 1], [0, 1, 1], [0, 1, 1]]: 0.00028360499059739856
r = [[0, 0, 0], [0, 0, 1], [0, 1, 1], [0, 1, 1]]: 6.8497106765010225e-06
r = [[0, 0, 0], [0, 0, 1], [0, 1, 1], [0, 1, 1]]: 1.4361731440918187e-06
r = [[0, 0, 0], [0, 0, 1], [0, 1, 1], [0, 1, 1]]: 3.056669746521428e-06
r = [[0, 0, 0], [0, 0, 1], [0, 1, 1], [0, 1, 1]]: 3.2509346445814504e-05
r = [[0, 0, 0], [0, 0, 1], [0, 1, 1], [0, 1, 1]]: 1.3120308364835052e-06
r = [[0, 0, 0], [0, 0, 1], [0, 1, 1], [0, 1, 1]]: 6.509619002567238e-06
r = [[0, 0, 0], [0, 0, 1], [0, 1, 1], [0, 1, 1]]: 0.0001700533619961269
r = [[0, 0, 0], [0, 0, 1], [0, 1, 1], [0, 1, 1]]: 4.779856843535006e-06
r = [[0, 0, 0], [0, 0, 1], [0, 1, 1], [0, 1, 1]]: 0.00010773123306405199


==> Figs/01/permuteNorms/run_14/norms.txt <==
[10.657718, 4.3548903, 7.8752112, 0.07522938]
[9.935306, 4.313115, 5.998707, 0.07667288]
[9.797895, 3.9283519, 5.8564935, 0.07208875]
[8.623378, 4.0437655, 4.7348123, 0.11067612]
[9.389979, 4.9014983, 7.7343698, 0.062964275]
[8.662545, 3.845491, 3.9519176, 0.09900996]
[9.55506, 4.203816, 5.6206803, 0.06983868]
[9.050555, 4.5154095, 6.628982, 0.12686197]
[10.615465, 4.278458, 6.552212, 0.13736968]
[8.43983, 4.231796, 5.885686, 0.06879625]


==> Figs/01/permuteNorms/run_15/finalTrain.txt <==
r = [[0, 0, 1], [0, 1, 0], [1, 1, 1], [0, 0, 1]]: 0.00010880166597157117
r = [[0, 0, 1], [0, 1, 0], [1, 1, 1], [0, 0, 1]]: 5.565035033734083e-05
r = [[0, 0, 1], [0, 1, 0], [1, 1, 1], [0, 0, 1]]: 7.413464014202223e-05
r = [[0, 0, 1], [0, 1, 0], [1, 1, 1], [0, 0, 1]]: 3.3875264437353636e-06
r = [[0, 0, 1], [0, 1, 0], [1, 1, 1], [0, 0, 1]]: 8.838309804559685e-05
r = [[0, 0, 1], [0, 1, 0], [1, 1, 1], [0, 0, 1]]: 0.00016898489307745228
r = [[0, 0, 1], [0, 1, 0], [1, 1, 1], [0, 0, 1]]: 2.670106174004364e-06
r = [[0, 0, 1], [0, 1, 0], [1, 1, 1], [0, 0, 1]]: 7.584572683429412e-06
r = [[0, 0, 1], [0, 1, 0], [1, 1, 1], [0, 0, 1]]: 0.00011299946839114585
r = [[0, 0, 1], [0, 1, 0], [1, 1, 1], [0, 0, 1]]: 0.00014730615618775898


==> Figs/01/permuteNorms/run_15/norms.txt <==
[9.515201, 4.6954446, 7.285199, 0.024568439]
[9.328321, 4.3248506, 7.5548453, 0.082693994]
[9.329606, 4.6128902, 6.3070855, 0.13725011]
[8.93036, 4.2629123, 5.3498282, 0.019006941]
[9.751855, 4.2830977, 6.5268397, 0.118293434]
[8.944248, 4.3456593, 5.704179, 0.102959454]
[9.313157, 3.9071069, 5.7316113, 0.06253776]
[9.308998, 4.090046, 5.3317204, 0.09671068]
[9.162427, 4.385827, 6.0711074, 0.08163948]
[10.054125, 4.308919, 7.161095, 0.18146197]


==> Figs/01/permuteNorms/run_16/finalTrain.txt <==
r = [[0, 0, 0], [0, 0, 0], [1, 0, 0], [0, 1, 0]]: 6.9722836997243576e-06
r = [[0, 0, 0], [0, 0, 0], [1, 0, 0], [0, 1, 0]]: 2.4100527623107027e-06
r = [[0, 0, 0], [0, 0, 0], [1, 0, 0], [0, 1, 0]]: 3.386074604350142e-05
r = [[0, 0, 0], [0, 0, 0], [1, 0, 0], [0, 1, 0]]: 0.00011063742567785084
r = [[0, 0, 0], [0, 0, 0], [1, 0, 0], [0, 1, 0]]: 8.059068542414545e-05
r = [[0, 0, 0], [0, 0, 0], [1, 0, 0], [0, 1, 0]]: 0.00022883443879046745
r = [[0, 0, 0], [0, 0, 0], [1, 0, 0], [0, 1, 0]]: 8.490725823711338e-05
r = [[0, 0, 0], [0, 0, 0], [1, 0, 0], [0, 1, 0]]: 3.4844756880504846e-06
r = [[0, 0, 0], [0, 0, 0], [1, 0, 0], [0, 1, 0]]: 7.839865273646345e-05
r = [[0, 0, 0], [0, 0, 0], [1, 0, 0], [0, 1, 0]]: 4.0514940987382685e-05


==> Figs/01/permuteNorms/run_16/norms.txt <==
[9.756008, 4.3047895, 6.0773315, 0.095913745]
[9.487413, 4.189032, 5.390658, 0.06562104]
[9.655461, 4.3748655, 5.8247237, 0.09493556]
[9.490689, 4.857625, 7.9606495, 0.1825134]
[9.254438, 4.5862803, 6.9117208, 0.15799353]
[10.524681, 4.7497034, 8.285149, 0.14427382]
[10.515318, 4.2256355, 7.4989657, 0.15388218]
[8.924543, 4.1908374, 4.7025805, 0.0780282]
[11.335255, 4.2501783, 8.847179, 0.10144767]
[11.29504, 4.463436, 7.2060833, 0.09341107]


==> Figs/01/permuteNorms/run_17/finalTrain.txt <==
r = [[0, 1, 1], [0, 0, 1], [0, 0, 1], [0, 0, 0]]: 1.7932061869682262e-06
r = [[0, 1, 1], [0, 0, 1], [0, 0, 1], [0, 0, 0]]: 5.3719992203176455e-06
r = [[0, 1, 1], [0, 0, 1], [0, 0, 1], [0, 0, 0]]: 0.00011280688314790106
r = [[0, 1, 1], [0, 0, 1], [0, 0, 1], [0, 0, 0]]: 0.0005691719852620736
r = [[0, 1, 1], [0, 0, 1], [0, 0, 1], [0, 0, 0]]: 9.513215388778917e-07
r = [[0, 1, 1], [0, 0, 1], [0, 0, 1], [0, 0, 0]]: 7.054243178572506e-05
r = [[0, 1, 1], [0, 0, 1], [0, 0, 1], [0, 0, 0]]: 7.66569025602491e-06
r = [[0, 1, 1], [0, 0, 1], [0, 0, 1], [0, 0, 0]]: 0.00018731796080828644
r = [[0, 1, 1], [0, 0, 1], [0, 0, 1], [0, 0, 0]]: 0.0003103032374513402
r = [[0, 1, 1], [0, 0, 1], [0, 0, 1], [0, 0, 0]]: 0.0001717848811365132


==> Figs/01/permuteNorms/run_17/norms.txt <==
[8.014963, 3.8286107, 3.9158418, 0.042853218]
[9.144166, 4.014261, 5.2499056, 0.12624009]
[10.714862, 4.643848, 8.117553, 0.08400431]
[9.546683, 4.4295287, 6.8319044, 0.05752584]
[10.541609, 4.349871, 6.5651774, 0.13066247]
[9.164726, 4.581119, 7.618187, 0.06386892]
[9.927668, 4.242569, 6.35193, 0.13224407]
[9.377256, 4.4535646, 5.963545, 0.109963715]
[9.228755, 4.827671, 8.10725, 0.0716447]
[10.13465, 4.61833, 7.1784987, 0.10596836]


==> Figs/01/permuteNorms/run_18/finalTrain.txt <==
r = [[1, 0, 1], [1, 1, 0], [1, 1, 1], [1, 0, 0]]: 6.452332075111501e-06
r = [[1, 0, 1], [1, 1, 0], [1, 1, 1], [1, 0, 0]]: 8.84798308626549e-05
r = [[1, 0, 1], [1, 1, 0], [1, 1, 1], [1, 0, 0]]: 5.134866017085317e-06
r = [[1, 0, 1], [1, 1, 0], [1, 1, 1], [1, 0, 0]]: 2.7648587092699017e-05
r = [[1, 0, 1], [1, 1, 0], [1, 1, 1], [1, 0, 0]]: 4.950355235320915e-06
r = [[1, 0, 1], [1, 1, 0], [1, 1, 1], [1, 0, 0]]: 0.0003413476385633528
r = [[1, 0, 1], [1, 1, 0], [1, 1, 1], [1, 0, 0]]: 0.0001459716219999661
r = [[1, 0, 1], [1, 1, 0], [1, 1, 1], [1, 0, 0]]: 1.264475219743742e-05
r = [[1, 0, 1], [1, 1, 0], [1, 1, 1], [1, 0, 0]]: 3.378617488384147e-06
r = [[1, 0, 1], [1, 1, 0], [1, 1, 1], [1, 0, 0]]: 4.9039760727152627e-05


==> Figs/01/permuteNorms/run_18/norms.txt <==
[9.294435, 4.000086, 5.3663235, 0.15952505]
[10.105393, 4.2940693, 6.513384, 0.10727922]
[9.887108, 4.4719586, 6.457911, 0.10667886]
[9.648194, 4.06446, 7.5312304, 0.12682563]
[9.524969, 4.095213, 6.349029, 0.06667698]
[9.685986, 4.3560314, 6.680554, 0.12718923]
[9.494408, 4.378332, 5.919284, 0.15422738]
[10.547701, 4.720571, 6.1228447, 0.05852046]
[8.918252, 4.135602, 5.3560715, 0.09845545]
[9.799741, 4.802077, 7.4947124, 0.09163244]


==> Figs/01/permuteNorms/run_19/finalTrain.txt <==
r = [[0, 0, 1], [0, 1, 0], [0, 0, 0], [1, 1, 0]]: 4.3776708480436355e-05
r = [[0, 0, 1], [0, 1, 0], [0, 0, 0], [1, 1, 0]]: 8.190624287505801e-06
r = [[0, 0, 1], [0, 1, 0], [0, 0, 0], [1, 1, 0]]: 2.9917496249254327e-06
r = [[0, 0, 1], [0, 1, 0], [0, 0, 0], [1, 1, 0]]: 9.12192159116135e-06
r = [[0, 0, 1], [0, 1, 0], [0, 0, 0], [1, 1, 0]]: 3.0083327796351762e-05
r = [[0, 0, 1], [0, 1, 0], [0, 0, 0], [1, 1, 0]]: 3.735017652875935e-06
r = [[0, 0, 1], [0, 1, 0], [0, 0, 0], [1, 1, 0]]: 3.1895602075694896e-06
r = [[0, 0, 1], [0, 1, 0], [0, 0, 0], [1, 1, 0]]: 0.00023478492325271612
r = [[0, 0, 1], [0, 1, 0], [0, 0, 0], [1, 1, 0]]: 5.853674695442481e-07
r = [[0, 0, 1], [0, 1, 0], [0, 0, 0], [1, 1, 0]]: 9.63582876595735e-05


==> Figs/01/permuteNorms/run_19/norms.txt <==
[9.738115, 4.473117, 7.7542877, 0.06960994]
[10.147558, 3.8273168, 6.3376007, 0.06795013]
[8.776969, 3.8365543, 4.4847775, 0.069767624]
[10.303435, 3.9912596, 5.8449636, 0.084657915]
[10.225945, 4.4996634, 6.514242, 0.090964995]
[9.546577, 4.178006, 5.3043694, 0.053281467]
[9.755068, 3.9862115, 6.261365, 0.080297425]
[9.575511, 4.6603765, 8.741202, 0.16842593]
[9.229073, 4.1279283, 5.6209254, 0.0906742]
[11.013806, 4.595452, 7.4330726, 0.16584954]


==> Figs/01/permuteNorms/run_2/finalTrain.txt <==
r = [[1, 0, 1], [1, 1, 1], [1, 0, 1], [1, 0, 0]]: 8.659186505610705e-06
r = [[1, 0, 1], [1, 1, 1], [1, 0, 1], [1, 0, 0]]: 0.00017362948061158283
r = [[1, 0, 1], [1, 1, 1], [1, 0, 1], [1, 0, 0]]: 3.771270192893488e-06
r = [[1, 0, 1], [1, 1, 1], [1, 0, 1], [1, 0, 0]]: 0.0004752546358629063
r = [[1, 0, 1], [1, 1, 1], [1, 0, 1], [1, 0, 0]]: 3.880794923004162e-06
r = [[1, 0, 1], [1, 1, 1], [1, 0, 1], [1, 0, 0]]: 0.00032044886185238805
r = [[1, 0, 1], [1, 1, 1], [1, 0, 1], [1, 0, 0]]: 2.6141727370746333e-06
r = [[1, 0, 1], [1, 1, 1], [1, 0, 1], [1, 0, 0]]: 1.0342015684727812e-05
r = [[1, 0, 1], [1, 1, 1], [1, 0, 1], [1, 0, 0]]: 4.617073994138211e-05
r = [[1, 0, 1], [1, 1, 1], [1, 0, 1], [1, 0, 0]]: 0.00032401845029588524


==> Figs/01/permuteNorms/run_2/norms.txt <==
[9.455453, 4.4253554, 6.3441534, 0.09228615]
[9.414608, 4.579152, 7.067746, 0.07916828]
[9.374895, 4.000366, 5.5407295, 0.078281574]
[9.866285, 4.592597, 8.585024, 0.117375895]
[9.559295, 4.3439417, 6.045522, 0.12412829]
[10.318877, 4.6658425, 8.075707, 0.13331759]
[9.227491, 4.171059, 5.585792, 0.089327775]
[9.623118, 3.9483979, 6.339572, 0.06373766]
[9.689603, 4.2241364, 6.877575, 0.12849258]
[10.114981, 4.748211, 7.592207, 0.07221995]


==> Figs/01/permuteNorms/run_3/finalTrain.txt <==
r = [[1, 1, 0], [0, 1, 1], [1, 0, 1], [0, 0, 0]]: 9.085615108363397e-05
r = [[1, 1, 0], [0, 1, 1], [1, 0, 1], [0, 0, 0]]: 1.1298118481915611e-05
r = [[1, 1, 0], [0, 1, 1], [1, 0, 1], [0, 0, 0]]: 4.3677350861668985e-05
r = [[1, 1, 0], [0, 1, 1], [1, 0, 1], [0, 0, 0]]: 0.00034424804055431323
r = [[1, 1, 0], [0, 1, 1], [1, 0, 1], [0, 0, 0]]: 0.00015059375592889928
r = [[1, 1, 0], [0, 1, 1], [1, 0, 1], [0, 0, 0]]: 0.0005174639404036238
r = [[1, 1, 0], [0, 1, 1], [1, 0, 1], [0, 0, 0]]: 0.00016899308840428212
r = [[1, 1, 0], [0, 1, 1], [1, 0, 1], [0, 0, 0]]: 0.00014205880298894563
r = [[1, 1, 0], [0, 1, 1], [1, 0, 1], [0, 0, 0]]: 0.00027776223487308016
r = [[1, 1, 0], [0, 1, 1], [1, 0, 1], [0, 0, 0]]: 1.1107861934890804e-05


==> Figs/01/permuteNorms/run_3/norms.txt <==
[10.236226, 4.274654, 6.9275985, 0.12822044]
[9.8294, 4.248332, 6.0400677, 0.1302086]
[10.43816, 4.4918795, 8.132828, 0.063072495]
[10.677837, 4.9202647, 9.047452, 0.14448611]
[10.495981, 4.7622557, 8.146467, 0.102882765]
[10.714275, 4.200869, 6.945393, 0.09968171]
[9.793813, 4.5025373, 7.212888, 0.06982849]
[9.990982, 4.39659, 7.804965, 0.12553647]
[9.037347, 4.213467, 6.022308, 0.06697642]
[9.717041, 4.042787, 6.178807, 0.096395716]


==> Figs/01/permuteNorms/run_4/finalTrain.txt <==
r = [[0, 0, 0], [1, 1, 0], [1, 0, 0], [0, 0, 0]]: 2.977559217600044e-06
r = [[0, 0, 0], [1, 1, 0], [1, 0, 0], [0, 0, 0]]: 0.0001132007905003515
r = [[0, 0, 0], [1, 1, 0], [1, 0, 0], [0, 0, 0]]: 0.0003217172977331627
r = [[0, 0, 0], [1, 1, 0], [1, 0, 0], [0, 0, 0]]: 1.973556235108325e-05
r = [[0, 0, 0], [1, 1, 0], [1, 0, 0], [0, 0, 0]]: 1.1140619936408517e-06
r = [[0, 0, 0], [1, 1, 0], [1, 0, 0], [0, 0, 0]]: 2.28628057032308e-06
r = [[0, 0, 0], [1, 1, 0], [1, 0, 0], [0, 0, 0]]: 1.3308395685791247e-06
r = [[0, 0, 0], [1, 1, 0], [1, 0, 0], [0, 0, 0]]: 1.07026707415311e-05
r = [[0, 0, 0], [1, 1, 0], [1, 0, 0], [0, 0, 0]]: 7.481812333155955e-05
r = [[0, 0, 0], [1, 1, 0], [1, 0, 0], [0, 0, 0]]: 0.0001475083673929995


==> Figs/01/permuteNorms/run_4/norms.txt <==
[9.588782, 4.023023, 5.522861, 0.11673896]
[9.304272, 4.471711, 5.716102, 0.1159009]
[10.529194, 4.460723, 8.7966385, 0.046473593]
[9.201446, 4.891248, 7.9089117, 0.11479515]
[9.043525, 4.1429577, 4.3722777, 0.04728962]
[9.374084, 4.1547947, 5.2578826, 0.051622294]
[8.529689, 4.2318277, 5.054876, 0.10272695]
[9.293856, 4.33274, 7.5213075, 0.07952325]
[10.706471, 4.524379, 8.226002, 0.0760838]
[11.226097, 5.1935062, 8.486097, 0.045355897]


==> Figs/01/permuteNorms/run_5/finalTrain.txt <==
r = [[1, 1, 1], [0, 1, 1], [1, 1, 0], [1, 1, 1]]: 0.00019469169235110582
r = [[1, 1, 1], [0, 1, 1], [1, 1, 0], [1, 1, 1]]: 5.1799823787795115e-06
r = [[1, 1, 1], [0, 1, 1], [1, 1, 0], [1, 1, 1]]: 0.00032366731985738236
r = [[1, 1, 1], [0, 1, 1], [1, 1, 0], [1, 1, 1]]: 8.489416034405752e-06
r = [[1, 1, 1], [0, 1, 1], [1, 1, 0], [1, 1, 1]]: 4.753308270924858e-06
r = [[1, 1, 1], [0, 1, 1], [1, 1, 0], [1, 1, 1]]: 0.00024222979170320156
r = [[1, 1, 1], [0, 1, 1], [1, 1, 0], [1, 1, 1]]: 6.716147059445835e-06
r = [[1, 1, 1], [0, 1, 1], [1, 1, 0], [1, 1, 1]]: 0.00044314002869733874
r = [[1, 1, 1], [0, 1, 1], [1, 1, 0], [1, 1, 1]]: 6.011495185833025e-06
r = [[1, 1, 1], [0, 1, 1], [1, 1, 0], [1, 1, 1]]: 0.0003426197503618563


==> Figs/01/permuteNorms/run_5/norms.txt <==
[9.909306, 4.191519, 6.224635, 0.0824052]
[8.919957, 4.0762477, 4.536953, 0.056708127]
[9.583462, 4.5098157, 7.9114347, 0.062215816]
[9.625841, 4.2051597, 5.8912253, 0.055526126]
[10.224703, 4.4073033, 6.4811273, 0.06955115]
[9.926265, 4.5287037, 8.026078, 0.035249326]
[9.314691, 4.2660108, 5.882638, 0.11928727]
[9.383324, 4.290331, 5.679236, 0.10147143]
[9.98659, 4.3841176, 5.508831, 0.12252534]
[10.005363, 4.689251, 8.560661, 0.07623392]


==> Figs/01/permuteNorms/run_6/finalTrain.txt <==
r = [[0, 0, 1], [1, 1, 0], [0, 0, 1], [0, 1, 1]]: 3.9315713528204856e-05
r = [[0, 0, 1], [1, 1, 0], [0, 0, 1], [0, 1, 1]]: 3.0366173535055296e-06
r = [[0, 0, 1], [1, 1, 0], [0, 0, 1], [0, 1, 1]]: 1.9224985408072826e-06
r = [[0, 0, 1], [1, 1, 0], [0, 0, 1], [0, 1, 1]]: 5.933937687327021e-05
r = [[0, 0, 1], [1, 1, 0], [0, 0, 1], [0, 1, 1]]: 7.436975283781067e-05
r = [[0, 0, 1], [1, 1, 0], [0, 0, 1], [0, 1, 1]]: 0.00012221101055079738
r = [[0, 0, 1], [1, 1, 0], [0, 0, 1], [0, 1, 1]]: 2.0684524640403523e-06
r = [[0, 0, 1], [1, 1, 0], [0, 0, 1], [0, 1, 1]]: 2.5192613455666494e-06
r = [[0, 0, 1], [1, 1, 0], [0, 0, 1], [0, 1, 1]]: 6.493595289417239e-07
r = [[0, 0, 1], [1, 1, 0], [0, 0, 1], [0, 1, 1]]: 8.879024283357597e-05


==> Figs/01/permuteNorms/run_6/norms.txt <==
[9.492977, 4.403722, 7.038131, 0.053344168]
[9.227175, 3.9715729, 4.5027885, 0.061055668]
[9.401403, 4.4187493, 5.832732, 0.106336]
[10.339473, 4.184485, 7.165806, 0.060613543]
[10.559873, 4.780137, 6.8072686, 0.12586129]
[10.194955, 4.9691815, 8.179783, 0.038883258]
[8.917569, 4.1405115, 5.381909, 0.07743382]
[9.1185055, 4.001594, 5.062821, 0.05367677]
[8.612191, 4.0322795, 4.2181787, 0.08553489]
[9.662173, 4.3697863, 6.432066, 0.11528997]


==> Figs/01/permuteNorms/run_7/finalTrain.txt <==
r = [[1, 1, 0], [1, 1, 0], [0, 1, 0], [0, 1, 1]]: 0.00025851021850290375
r = [[1, 1, 0], [1, 1, 0], [0, 1, 0], [0, 1, 1]]: 3.493971157045702e-05
r = [[1, 1, 0], [1, 1, 0], [0, 1, 0], [0, 1, 1]]: 5.439970079480969e-07
r = [[1, 1, 0], [1, 1, 0], [0, 1, 0], [0, 1, 1]]: 1.2658158084377646e-05
r = [[1, 1, 0], [1, 1, 0], [0, 1, 0], [0, 1, 1]]: 0.00020916724913279592
r = [[1, 1, 0], [1, 1, 0], [0, 1, 0], [0, 1, 1]]: 3.4572015725383866e-05
r = [[1, 1, 0], [1, 1, 0], [0, 1, 0], [0, 1, 1]]: 6.697835455530107e-06
r = [[1, 1, 0], [1, 1, 0], [0, 1, 0], [0, 1, 1]]: 0.00010123913775065116
r = [[1, 1, 0], [1, 1, 0], [0, 1, 0], [0, 1, 1]]: 0.00013836901234753896
r = [[1, 1, 0], [1, 1, 0], [0, 1, 0], [0, 1, 1]]: 5.349638805845254e-06


==> Figs/01/permuteNorms/run_7/norms.txt <==
[10.50509, 4.7349467, 10.566824, 0.06766201]
[9.442537, 4.6464677, 6.853624, 0.04269565]
[8.129444, 3.8435566, 3.701124, 0.09556717]
[9.293355, 4.0645523, 5.8099027, 0.08084884]
[10.399534, 4.224402, 8.243888, 0.09699566]
[9.605143, 4.5567927, 6.8095274, 0.12010967]
[9.519842, 4.216127, 7.184221, 0.058703877]
[9.610168, 4.59786, 7.1706476, 0.13115105]
[9.5919485, 4.2136703, 6.2654533, 0.104112305]
[9.15093, 4.0216045, 5.2274556, 0.1271459]


==> Figs/01/permuteNorms/run_8/finalTrain.txt <==
r = [[0, 1, 1], [1, 0, 0], [1, 1, 0], [0, 0, 1]]: 0.0003875923326372036
r = [[0, 1, 1], [1, 0, 0], [1, 1, 0], [0, 0, 1]]: 7.815331173333107e-05
r = [[0, 1, 1], [1, 0, 0], [1, 1, 0], [0, 0, 1]]: 0.0007319858798707303
r = [[0, 1, 1], [1, 0, 0], [1, 1, 0], [0, 0, 1]]: 8.982882738044802e-05
r = [[0, 1, 1], [1, 0, 0], [1, 1, 0], [0, 0, 1]]: 0.00048521871316812133
r = [[0, 1, 1], [1, 0, 0], [1, 1, 0], [0, 0, 1]]: 2.074500181541745e-06
r = [[0, 1, 1], [1, 0, 0], [1, 1, 0], [0, 0, 1]]: 1.6848037327170978e-06
r = [[0, 1, 1], [1, 0, 0], [1, 1, 0], [0, 0, 1]]: 2.796509709566765e-05
r = [[0, 1, 1], [1, 0, 0], [1, 1, 0], [0, 0, 1]]: 2.100201332463517e-06
r = [[0, 1, 1], [1, 0, 0], [1, 1, 0], [0, 0, 1]]: 9.324160211170758e-05


==> Figs/01/permuteNorms/run_8/norms.txt <==
[10.134497, 4.798066, 8.161191, 0.23001367]
[10.140722, 4.33843, 7.6250887, 0.107199945]
[9.97267, 4.361981, 6.898226, 0.11288132]
[9.577639, 4.3926926, 6.419201, 0.11951089]
[9.729029, 4.9510155, 7.202111, 0.12521452]
[9.4083395, 4.206985, 5.145438, 0.049177922]
[9.876611, 4.2961526, 6.2931933, 0.028545948]
[9.07779, 4.484602, 6.6504917, 0.16966072]
[8.791317, 4.3551054, 4.8413787, 0.114626296]
[9.76828, 4.703272, 8.622882, 0.09753721]


==> Figs/01/permuteNorms/run_9/finalTrain.txt <==
r = [[1, 1, 1], [1, 0, 1], [0, 1, 0], [0, 1, 0]]: 3.883983205404158e-06
r = [[1, 1, 1], [1, 0, 1], [0, 1, 0], [0, 1, 0]]: 5.008815183568263e-06
r = [[1, 1, 1], [1, 0, 1], [0, 1, 0], [0, 1, 0]]: 1.462218512772649e-05
r = [[1, 1, 1], [1, 0, 1], [0, 1, 0], [0, 1, 0]]: 0.00017102992179778603
r = [[1, 1, 1], [1, 0, 1], [0, 1, 0], [0, 1, 0]]: 4.767667178384727e-06
r = [[1, 1, 1], [1, 0, 1], [0, 1, 0], [0, 1, 0]]: 7.72310123855797e-05
r = [[1, 1, 1], [1, 0, 1], [0, 1, 0], [0, 1, 0]]: 0.0003462969252723269
r = [[1, 1, 1], [1, 0, 1], [0, 1, 0], [0, 1, 0]]: 0.0004547176353558565
r = [[1, 1, 1], [1, 0, 1], [0, 1, 0], [0, 1, 0]]: 1.035708887034811e-05
r = [[1, 1, 1], [1, 0, 1], [0, 1, 0], [0, 1, 0]]: 2.206617247273763e-06


==> Figs/01/permuteNorms/run_9/norms.txt <==
[9.4132595, 4.2177534, 5.6908417, 0.087724164]
[10.146252, 4.410745, 5.9532356, 0.050557774]
[10.380925, 4.520571, 6.9894333, 0.076127864]
[9.178704, 4.042361, 6.25116, 0.11680604]
[9.053669, 3.9328732, 4.650304, 0.11889547]
[10.29484, 4.1867666, 7.440231, 0.15947787]
[9.425926, 4.4297543, 8.087814, 0.15535964]
[9.943203, 4.50045, 8.166609, 0.038657892]
[10.44992, 4.3484344, 6.865882, 0.09345175]
[9.0487175, 3.9322445, 4.5617485, 0.0950423]

